Giant Molecular Cloud Formation at the Interface of Colliding Supershells in the Large Magellanic Cloud

We investigate the Hi envelope of the young, massive GMCs in the star-forming regions N48 and N49, which are located within the high column density Hi ridge between two kpc-scale supergiant shells, LMC 4 and LMC 5. New long-baseline Hi 21 cm line observations with the Australia Telescope Compact Array (ATCA) were combined with archival shorter baseline data and single dish data from the Parkes telescope, for a final synthesized beam size of 24.75" by 20.48", which corresponds to a spatial resolution of ~ 6 pc in the LMC. It is newly revealed that the Hi gas is highly filamentary, and that the molecular clumps are distributed along filamentary Hi features. In total 39 filamentary features are identified and their typical width is ~ 21 (8-49) [pc]. We propose a scenario in which the GMCs were formed via gravitational instabilities in atomic gas which was initially accumulated by the two shells and then further compressed by their collision. This suggests that GMC formation involves the filamentary nature of the atomic medium.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
